Homomorphisms Are a Good Basis for Counting Small Subgraphs

We introduce graph motif parameters, a class of graph parameters that depend only on the frequencies of constant-size induced subgraphs. Classical works by Lov\'asz show that many interesting quantities have this form, including, for fixed graphs $H$, the number of $H$-copies (induced or not) in an input graph $G$, and the number of homomorphisms from $H$ to $G$. Using the framework of graph motif parameters, we obtain faster algorithms for counting subgraph copies of fixed graphs $H$ in host graphs $G$: For graphs $H$ on $k$ edges, we show how to count subgraph copies of $H$ in time $k^{O(k)}\cdot n^{0.174k + o(k)}$ by a surprisingly simple algorithm. This improves upon previously known running times, such as $O(n^{0.91k + c})$ time for $k$-edge matchings or $O(n^{0.46k + c})$ time for $k$-cycles. Furthermore, we prove a general complexity dichotomy for evaluating graph motif parameters: Given a class $\mathcal C$ of such parameters, we consider the problem of evaluating $f\in \mathcal C$ on input graphs $G$, parameterized by the number of induced subgraphs that $f$ depends upon. For every recursively enumerable class $\mathcal C$, we prove the above problem to be either FPT or #W[1]-hard, with an explicit dichotomy criterion. This allows us to recover known dichotomies for counting subgraphs, induced subgraphs, and homomorphisms in a uniform and simplified way, together with improved lower bounds. Finally, we extend graph motif parameters to colored subgraphs and prove a complexity trichotomy: For vertex-colored graphs $H$ and $G$, where $H$ is from a fixed class $\mathcal H$, we want to count color-preserving $H$-copies in $G$. We show that this problem is either polynomial-time solvable or FPT or #W[1]-hard, and that the FPT cases indeed need FPT time under reasonable assumptions.

==> figures/colmatchex3.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'colmatchex3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{737.30527344bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.49590173)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{colmatchex3.pdf}}%
    \put(0.09819542,1.17852976){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\Hclique{1}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{colmatchex3.pdf}}%
    \put(0.35860316,1.17852976){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\Hclique{1}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{colmatchex3.pdf}}%
    \put(0.64071155,1.17852976){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\Hcliquex$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{colmatchex3.pdf}}%
    \put(0.87941864,1.17852976){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\Hcliquex$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{colmatchex3.pdf}}%
    \put(0.11989606,0.74451681){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\Hcliquex$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{colmatchex3.pdf}}%
    \put(0.42804522,0.74451681){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\Hcliquex$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{colmatchex3.pdf}}%
    \put(0.40634458,0.22370135){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(i)}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{colmatchex3.pdf}}%
    \put(0.13074639,0.22370135){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(h)}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{colmatchex3.pdf}}%
    \put(0.73185425,0.74451681){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\Hclique{0}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{colmatchex3.pdf}}%
    \put(0.18716806,0.0717969){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\Hcliquex$}}}%
    \put(0.18716806,0.02839561){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(j)}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{colmatchex3.pdf}}%
    \put(0.81648677,0.22153135){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(k)}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{colmatchex3.pdf}}%
    \put(0.09819542,1.3685356){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.25010768,1.32940669){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.47145426,1.32940669){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.5721863,1.448446){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.5721863,1.40504471){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.5721863,1.36164342){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{5}}}%
    \put(0.5721863,1.31824213){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{7}}}%
    \put(0.5721863,1.27484084){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{9}}}%
    \put(0.5721863,1.23143955){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{11}}}%
    \put(0.71107043,1.23143955){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{12}}}%
    \put(0.71107043,1.27484084){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{10}}}%
    \put(0.71107043,1.31824213){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{8}}}%
    \put(0.71107043,1.36164342){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{6}}}%
    \put(0.71107043,1.40504471){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4}}}%
    \put(0.71107043,1.448446){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.8043832,1.42674536){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.8043832,1.33994278){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.8043832,1.2531402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{5}}}%
    \put(0.95194759,1.42674536){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.95194759,1.33994278){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4}}}%
    \put(0.95194759,1.2531402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{6}}}%
    \put(0.12581583,1.00081258){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.1822375,0.97043168){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.06939412,0.97043168){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{6}}}%
    \put(0.06939412,0.90098962){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{5}}}%
    \put(0.18223747,0.90098962){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.12581579,0.8163571){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4}}}%
    \put(0.10411518,0.94656097){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.73328194,0.90895438){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.78793848,1.00925216){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.84394653,0.90797731){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.79254187,0.81284034){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.67285342,0.81360757){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4}}}%
    \put(0.62042989,0.90797731){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{5}}}%
    \put(0.67285342,1.00891337){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{6}}}%
    \put(0.41009428,0.94439091){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.40792421,1.03987374){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{7}}}%
    \put(0.44915544,1.03987374){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{8}}}%
    \put(0.40792421,0.78163607){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{14}}}%
    \put(0.44915544,0.78163607){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{13}}}%
    \put(0.35150254,1.00515271){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{18}}}%
    \put(0.30376112,0.94005078){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{17}}}%
    \put(0.37320318,0.91835013){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{6}}}%
    \put(0.46868602,0.96175142){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.55331853,0.94005078){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{10}}}%
    \put(0.50774718,1.00515271){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{9}}}%
    \put(0.30593118,0.87928897){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{16}}}%
    \put(0.38622357,0.8532482){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{5}}}%
    \put(0.48604653,0.90098962){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.55331853,0.87928897){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{11}}}%
    \put(0.35150254,0.8163571){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{15}}}%
    \put(0.50774718,0.8163571){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{12}}}%
    \put(0.40792421,0.97260174){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.4513255,0.846738){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4}}}%
    \put(0.10780839,0.45034345){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.03800143,0.5511085){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.07055239,0.57280915){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.22679704,0.47081612){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.22679704,0.43609508){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4}}}%
    \put(0.07489252,0.33627212){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{5}}}%
    \put(0.04234156,0.35146257){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{6}}}%
    \put(0.29418652,0.46987406){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.37209783,0.56568591){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.37302763,0.52425531){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.37297995,0.49433318){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.37369518,0.44207481){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4}}}%
    \put(0.37282101,0.4076358){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{5}}}%
    \put(0.37321836,0.36773964){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{6}}}%
    \put(0.5155331,0.46987406){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{7}}}%
    \put(0.96625221,0.63670762){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{}}}%
    \put(0.96625221,0.54990504){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{}}}%
    \put(0.96625221,0.46310248){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{}}}%
    \put(0.70801453,0.59764646){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.79481712,0.59764646){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.8816197,0.59764646){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.96842228,0.59764646){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4}}}%
    \put(0.70801453,0.51084388){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{5}}}%
    \put(0.79481712,0.51084388){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{6}}}%
    \put(0.8816197,0.51084388){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{7}}}%
    \put(0.96842228,0.51084388){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{8}}}%
    \put(0.70801453,0.42404132){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{9}}}%
    \put(0.79481712,0.42404132){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{10}}}%
    \put(0.8816197,0.42404132){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{11}}}%
    \put(0.96842228,0.42404132){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{12}}}%
    \put(0.70801453,0.33723874){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{13}}}%
    \put(0.79481712,0.33723874){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{14}}}%
    \put(0.8816197,0.33723874){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{15}}}%
    \put(0.96842228,0.33723874){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{16}}}%
    \put(0.03377878,0.13074639){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.08586033,0.13074639){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.15096226,0.13074639){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.2160642,0.13074639){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4}}}%
    \put(0.28116613,0.13074639){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{5}}}%
    \put(0.33758781,0.13074639){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{6}}}%
    \put(0.09819542,1.13512847){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(a)}}}%
    \put(0.35860316,1.13512847){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(b)}}}%
    \put(0.64071155,1.13512847){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(c)}}}%
    \put(0.87941864,1.13512847){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(d)}}}%
    \put(0.11989606,0.70111552){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(e)}}}%
    \put(0.42804522,0.70111552){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(f)}}}%
    \put(0.73185425,0.70111552){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(g)}}}%
    \put(0.40634458,0.26710264){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\Hclique{0}$}}}%
    \put(0.13074639,0.26710264){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\Hclique{0}$}}}%
    \put(0.81648677,0.26493264){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\Hcliquex$}}}%
  \end{picture}%
\endgroup%

